FinRL: Deep Reinforcement Learning Framework to Automate Trading in Quantitative Finance

Deep reinforcement learning (DRL) has been envisioned to have a competitive edge in quantitative finance. However, there is a steep development curve for quantitative traders to obtain an agent that automatically positions to win in the market, namely \textit{to decide where to trade, at what price} and \textit{what quantity}, due to the error-prone programming and arduous debugging. In this paper, we present the first open-source framework \textit{FinRL} as a full pipeline to help quantitative traders overcome the steep learning curve. FinRL is featured with simplicity, applicability and extensibility under the key principles, \textit{full-stack framework, customization, reproducibility} and \textit{hands-on tutoring}. Embodied as a three-layer architecture with modular structures, FinRL implements fine-tuned state-of-the-art DRL algorithms and common reward functions, while alleviating the debugging workloads. Thus, we help users pipeline the strategy design at a high turnover rate. At multiple levels of time granularity, FinRL simulates various markets as training environments using historical data and live trading APIs. Being highly extensible, FinRL reserves a set of user-import interfaces and incorporates trading constraints such as market friction, market liquidity and investor's risk-aversion. Moreover, serving as practitioners' stepping stones, typical trading tasks are provided as step-by-step tutorials, e.g., stock trading, portfolio allocation, cryptocurrency trading, etc.

==> Presentation/df_daily_return_st_icaif_2021_0706.csv <==
date,daily_return,td3_st,td3_pa,ppo_pa,ppo_st,min_var,a2c_pa,ddpg_pa,sac_pa,ensemble_st,a2c_st,ddpg_st
2020-07-01,0.0,,0.0,0.0,,,0.0,0.0,0.0,,,
2020-07-02,0.005318072246762945,0.0004008416290279815,0.006410723268900301,0.005926971607499275,0.00045562817261513006,0.006660611506598357,0.006567571381814011,0.0052350658855591535,0.005115392183238956,0.0003960033756256198,0.0001472980891952247,0.000531304882812389
2020-07-06,0.017039753635677092,0.007902550193515934,0.016425229076468054,0.01587311278680813,0.006329677736537365,0.010056211243361536,0.01616212050568901,0.01593254546424881,0.016472858292218024,0.003606725538636724,0.0035654485020433224,0.006269102758707623
2020-07-07,-0.01592940000195267,-0.011070219049962415,-0.01569032680987883,-0.015726060217432742,-0.0090777884701565,-0.0016386629932032546,-0.015557456745246076,-0.013270672669730327,-0.013916305770858334,-0.005862906536003186,-0.003902343786940321,-0.009031183833256629
2020-07-08,0.0038314207593418814,0.0039956213350369465,0.004023443716492724,0.002893577070065217,0.003948213990430105,-0.0019020767329767094,0.003979402437009743,0.003963585867607302,0.0040596585829148005,0.0004906078954463045,0.001515567047518207,0.006060981299253587
2020-07-09,-0.017296347334213362,-0.014996050425887362,-0.017508002829285302,-0.01721435613086701,-0.013435449003612598,-0.012733065394045506,-0.016190401865275227,-0.013704108353266777,-0.01599346308293462,-0.01147765789654831,-0.006319354676572186,-0.012689378384645678
2020-07-10,0.018678974824627124,0.01693367626177067,0.016003565702501305,0.02020918533632441,0.017190937152494312,0.011654300586241506,0.017135598708734906,0.0171440471759691,0.016090673157392002,0.009972268082142131,0.011190777665311513,0.014706985169253173
2020-07-13,0.0008380217090806131,0.004863711667489445,0.0012334779635327707,0.00032347622082315534,0.001805923543448662,0.006036960399373514,0.0011119698461477848,0.0002789851872789948,-0.0009501517891505113,0.007651243953426645,-0.00038762239916212415,-0.0022084734045111354
2020-07-14,0.02014668921570245,0.023902890142359023,0.02069408633323748,0.019719373906256943,0.02427124955504012,0.01558035661260515,0.019060001036833158,0.01828416154693472,0.020142291361899368,0.02079408654406989,0.02064956265213902,0.02113166553467316
2020-07-15,0.011687877793322126,0.00854495208593975,0.009369439369443277,0.011572874342446686,0.010662873494449164,0.005811787740038321,0.009875649141439216,0.009429292732301987,0.009507055693050487,0.004764458146213625,0.007629706430741345,0.010292085745883472
2020-07-16,-0.0041244146717212965,-0.005624937126779139,-0.0031548947054909605,-0.00286113324089597,-0.00790687438703308,0.0018999266316619406,-0.004133952298127035,-0.004515603539279902,-0.004424337157381799,0.00018893623317195463,-0.004189064407115972,-0.010111673838442248
2020-07-17,-0.0013510983942883286,-0.0038945356323387688,-0.0008321492073318298,-0.0023588964274925705,-0.0036558875204019134,0.004700466759350208,-0.0014724909747083448,-0.00017885121242992554,-0.0005800239194552187,-0.0015330318031880894,-0.00012740172472214262,-0.0043414970637315475
2020-07-20,-0.004417996976111621,-0.005383590673447293,-0.003117839875626021,-0.0027959722127408274,-0.002147670962651671,-0.0060864112171165035,-0.002427168797175787,-7.58031830078323e-05,-0.0027659181401314963,-0.0007063769126555153,-0.0003825278800718701,-0.0028145268213168873
2020-07-21,0.010538576083762269,0.009482534215176974,0.00903454946822765,0.010165428403817482,0.0055871742083697384,0.005644950773485036,0.009567383803267208,0.007240922804883938,0.008030340036475002,0.010458473646567823,0.004846478338421001,0.012228024980176055
2020-07-22,0.005569669306888838,0.003225159811499401,0.005983771934609961,0.008114050239867705,0.0030532708416437515,0.012906710335770956,0.006463234799690732,0.007183388383029319,0.005274319945103426,0.01021870511248113,0.0051937434085749246,0.005997387816490951
2020-07-23,-0.006604330710744447,-0.0074845998727975935,-0.008123680594027703,-0.0062351903468505715,-0.010767905975409331,-0.002845617233014241,-0.007686435832633363,-0.007703336068969219,-0.007443265456360484,-0.012193471958235502,-0.011177126035779583,-0.012086636123592287
2020-07-24,-0.013355061452693587,-0.0032363312200709426,-0.00803632618774016,-0.009777465478987644,-0.005190185958191096,-0.00123063029053172,-0.009454269356024987,-0.013110859464303584,-0.012616727800527769,-0.005482785931669842,-0.0029305405219176572,-0.005888207104290832
2020-07-27,0.002640900134927965,0.004382980135718917,0.0039722459642855795,0.003121261498090895,0.0037715467906074274,0.003656705952655547,0.0010840829818814573,0.0008166650294684358,0.002071332902764568,0.0017774810770447844,0.005605640178865112,0.001136506865146103
2020-07-28,-0.006969120774749514,-0.00812062749060305,-0.004927549761791418,-0.005454388261356896,-0.006808908158783432,7.596593836645127e-05,-0.006212058468702875,-0.0025971106237206725,-0.0059906772750763036,-0.007339020242029814,-0.006935626691675467,-0.007914953345702469
2020-07-29,0.004331934330109051,0.005065262004491754,0.007018142978427807,0.00547577935028719,0.004736274138231744,0.0005833603774383358,0.003696674753544975,0.0025244149820496434,0.0036531031718610375,0.007502671327424659,0.0037573679573383867,0.0038545883179899043
2020-07-30,-0.011437426735720593,-0.009231086454162152,-0.011783039104761184,-0.014159249048091153,-0.010209791952114022,-0.0033189499160958267,-0.010755406278379342,-0.009086451965889187,-0.010134365715310636,-0.010051066344290094,-0.007953804904217043,-0.011251637023415473
2020-07-31,-0.0002628349909987198,-0.0031603979158951745,9.78463665829774e-05,0.0013281914286828321,0.0007894456640595847,-0.0023867236899434148,-0.0015084301400308461,-0.0036853992967479893,0.00042328626926632044,-0.004544640881219864,-0.005444558017831835,-0.001398305421191126
2020-08-03,0.004089694937261568,0.005295705273997697,0.006102675585623146,0.005786833859828563,0.0054907614041170855,0.0020466089472892524,0.008257511723589076,0.006700745926445114,0.005722131861310051,0.015760629035949103,0.007279274232703692,0.011508441699665806
2020-08-04,0.007946675742253455,0.008127263162701627,0.006070945432457178,0.0036144281565983405,0.007585442262645792,0.007171596681280645,0.00535294852563288,0.007369616171964326,0.008390270276050145,0.003771000590565565,0.002202581241888657,0.002975152380676249
2020-08-05,0.016298359962873123,0.014320489499604959,0.013518427881500542,0.012740420072716812,0.020952870904922486,0.0042853543549925535,0.0133172049167138,0.010922665487843602,0.014215028143846902,0.009584142205616876,0.007701915434507711,0.023891334792325525
2020-08-06,0.00393221980548646,0.0030781081657844656,0.0041686335342018275,0.003352064444176189,0.007098558362809816,0.0006586671002588584,0.005012629856400388,0.0027140490998753953,0.003973092793367204,0.007538629292914933,0.00301720759007873,0.004165243557982645
2020-08-07,0.005922513915089517,0.00725403551249859,0.004238357680276638,0.005104102270403678,0.003146317079534056,0.00780720240638022,0.005292826552663946,0.0044485818682550365,0.003859159694397503,0.003786626774827885,0.004895991064360672,5.369474431637933e-05
2020-08-10,0.015902856008826263,0.01679470011755302,0.013098634513125791,0.016164675440331566,0.014077490341984909,0.0068969022334879355,0.015722449218072785,0.012462026696206472,0.014516762740720578,0.008400988509874363,0.017569567761471117,0.01798702225072435
2020-08-11,-0.0015397896408822784,0.0009677559236551668,-0.0034737870133259643,-0.0039126627626802106,-0.0004322374928420469,-0.004203742217481876,-0.0015172597473802226,-0.0025438750190715947,-0.002743012626932146,-0.007178802794379656,-0.002197190132240734,-0.0018375771027692167
2020-08-12,0.0087410322141687,0.007641637058472428,0.00980371150301069,0.008714437220314999,0.009646565062406687,0.01071158356831292,0.009397144913499824,0.008570943548351133,0.009000767874692511,0.011585484103115109,0.012232156890381596,0.007796002751409459
2020-08-13,-0.007347319434157103,-0.004119059044112028,-0.009417152641636964,-0.00923402045823935,-0.0013683834594274687,0.0006914711877590296,-0.008217805344637216,-0.00616991065705992,-0.00907916263386825,-0.002496195800779977,-0.006395020118144745,-0.0019035734297733198
2020-08-14,0.0012957251052253304,0.0016642462214926381,0.001474488874003774,0.002044279207930344,0.0011458545959894815,0.0019932367648480827,0.0014116851148941454,0.0017854345603006605,0.002298470840535489,0.00320279249032307,-0.001399594448390551,0.0034779269925491185
2020-08-17,-0.005996624774910097,-0.004354153531002436,-0.004249956689757897,-0.005484147381340786,-0.003210592384912059,0.003548453040606692,-0.005923824710590323,-0.00237565992775474,-0.004459348564875318,-0.0010611355307645898,0.004193624530740125,-0.007447146361813761
2020-08-18,-0.0020901131482618427,-0.004465004446305486,-0.002363546711987375,-0.002062462496073229,-0.005536319624362296,0.002889138788259027,-0.002562457826982421,-0.0022687257049633174,-0.0025912241314241875,-0.0016472686546045168,-0.00423959395712703,-0.0026568483176727664
2020-08-19,-0.00477647568739225,-0.0024503696061950464,-0.004253388651840472,-0.0034641523714335825,-0.0021609032366023406,-0.004914643557174747,-0.00460768643893846,-0.0037228787474528897,-0.004384030331038409,-0.005101446372625329,-0.007200141404534954,-0.003100367879087851
2020-08-20,0.00036053309923301364,-0.0029532238469596184,0.0003999632381157449,-0.0006541489605706742,0.0006481392760704362,-0.0001957065193701757,0.0009223518446441039,0.001264970956802365,0.00023603798644774687,9.875143047155532e-05,-0.0028192711511513258,0.0006717022169109299
2020-08-21,0.0020427239465054684,0.005228461947007546,0.001787054788070646,0.00123071776147131,0.007951351324498424,0.0037285844750476467,0.002483634368741081,0.0017974503134890085,0.0024686094502602827,0.0015063799716463766,0.002248285323422472,0.004749460349498191
2020-08-24,0.0163714639120332,0.014609240866655604,0.013778386586997142,0.014665206590084225,0.01563121079952845,0.006575776405215006,0.01663542561350279,0.014045635282882343,0.013919219256705551,0.00579645078469504,0.016162706068245436,0.01735807087705865
2020-08-25,-0.004713336105399612,-0.002795790409474641,-0.0036662224863612883,-0.004458837618928147,-0.0036000779089035984,-0.0020699339639917986,-0.0049055422152065545,-0.002531646646808941,-0.0038322459422492814,0.0013539515340357244,-0.004185606811792031,-0.0023376284769379696
2020-08-26,0.0009154083077074233,0.0009202424494523244,-6.820516744476758e-05,0.001193372700878925,0.005002448899511514,-0.0008447998180347582,0.00015966387950471796,0.0005869377408099052,5.1693658650466214e-05,0.0017233267114407091,0.0064532217331914055,0.000273010972642318
2020-08-27,0.005274860029384975,0.006743236562405386,0.006110664615728085,0.006254827771545288,0.006657204166130359,0.004780041263791722,0.008179591961702575,0.007559188048611475,0.0058075658904961115,0.012989309430353924,0.0029591180866845868,0.005833340255555708
2020-08-28,0.008969158090056741,0.004844506484712907,0.005678857870509014,0.00698413175388166,0.0052675477639472215,0.008707791949750465,0.006846595174381368,0.007314437916746622,0.0075086533134194125,0.012619827839151831,0.0024393983130948094,0.008627108138732797
2020-08-31,-0.007748089056481606,-0.006855926794542389,-0.008188096059318027,-0.009689142642028931,-0.006202758112213047,-0.005674929749852176,-0.00862050529546027,-0.008293845492575428,-0.007974260486546017,-0.010082482912536772,-0.0089558651938626,-0.007909517987612857
2020-09-01,0.004144592974032217,0.009478284272507851,0.0015557179990865302,0.0016147083088649578,0.013544938222227021,0.0007923726575638224,0.0062758763149149575,0.003071157226834621,0.003862754068597344,0.011300791927593146,0.0033774236891375153,0.00837052978142827
2020-09-02,0.018129015760462403,0.015184386587792531,0.016611070397444888,0.017486774815886938,0.010673204250978063,0.01955149417237645,0.016997868776310338,0.016958465828267964,0.015632003390735564,0.017631365900584894,0.016855222924782698,0.016868220706214743
2020-09-03,-0.02226996772440077,-0.02284647717542632,-0.02275467083213073,-0.02183998796579536,-0.0313088020261324,-0.016302943024807615,-0.023656074452647325,-0.02354630054320654,-0.02377559064359038,-0.027076833358763645,-0.030364592340332286,-0.031048168930757014
2020-09-04,0.00019942184718880376,-0.001354298886318106,-0.0019678028876355808,-0.002618541142948229,-0.003586761203096201,-0.0033186864456788982,-0.0002066614199467042,-0.002180701536247287,-0.002777119374823056,-0.009837543055327802,-0.00539689207370353,-0.0005762723003596149
2020-09-08,-0.020705947446476653,-0.01998798530711821,-0.021278310249608072,-0.020706890615815,-0.02687370163684,-0.0138705594926557,-0.02345782142975489,-0.02210261843540265,-0.021492901776191897,-0.021664440558316955,-0.012993517477018268,-0.029010509125208084
2020-09-09,0.011332545252507964,0.0140566086176952,0.011486120542637666,0.01252054353246591,0.014619631932426325,0.010082882499710344,0.010867387720168296,0.012252746933256665,0.010621559763764377,0.017698996475816076,0.02089570734880608,0.017053915186685087
2020-09-10,-0.012565325019065113,-0.01421778939813134,-0.014662489241400725,-0.013088137016232713,-0.017135115151422742,-0.011268672640052043,-0.013457305510784523,-0.01373026196740458,-0.014328335907972063,-0.0152971902795207,-0.017387830951876015,-0.016410656566539283
2020-09-11,0.0070681851993605795,0.008386533848833588,0.005062202462717583,0.007352952374007683,0.002713365082651631,0.009746959391313537,0.007733855637664619,0.006618092077513236,0.005177402170008399,0.001702748051096048,0.012580188984770313,0.010267533260594819
2020-09-14,0.010166787669492965,0.013912411356013843,0.010183558866121212,0.010164751746857886,0.017431545978187524,0.008716836333825695,0.010700638409895559,0.011348991301295623,0.011317814305755987,0.011690580229570813,0.00745571368584641,0.014074691866959421
2020-09-15,-0.002748385044762117,-0.004401771231502205,-0.0026071335049026355,-0.0027903427930631173,-0.0022360232696255755,0.001385687359595433,-0.0028417639671101994,-0.0013155684780096868,-0.0014026144933434225,0.0025714846469668817,-0.0023816474072573257,-0.004646830181663564
2020-09-16,0.005766559411872136,0.0030549237533259443,0.005945003623770257,0.0048441025472371,-0.0018226986623224304,0.002663490451180639,0.0038500954630211093,0.003130859243068761,0.005193794529807857,-0.00017137128900412968,0.003591765802336111,0.0023426127519619033
2020-09-17,-0.0036159208616979976,-0.00506319306967995,-0.002139086753625293,-0.003855353964583344,-0.006637640574548187,0.0006086085190446513,-0.0010263259634380993,-0.0035415811205586115,-0.002738803549476672,-0.0058888086110227,0.0013791718224838156,-0.004093072938593845
2020-09-18,-0.00965706590123843,-0.01048353499557042,-0.009127318710828556,-0.00954050476090281,-0.013962568499533257,-0.004426287052841094,-0.009050783560064595,-0.00923201437556702,-0.0101996059008241,-0.007807383262429912,-0.012076831213236994,-0.013269583357036319
2020-09-21,-0.021297583095198733,-0.019688276421447104,-0.020382840271305828,-0.01866926000460304,-0.014746152229311969,-0.01948652550720897,-0.02143732154271781,-0.017103541488636173,-0.018318704529861986,-0.012740370956460856,-0.020987508098121888,-0.020044241813847452
2020-09-22,0.00216613339254719,0.0012566725231464293,0.0018488556723423469,0.002723909067502003,0.003706900123426449,0.005004789503105123,0.0030862436754010344,0.0032476630473709184,0.0022038255207647225,0.005507074567642878,0.0046911775141145196,0.008192843385415038
2020-09-23,-0.020136568878778068,-0.015106949581861097,-0.01962211739246806,-0.017904147815189016,-0.025495778681714255,-0.008428068804508748,-0.01933663033370966,-0.018250386259003097,-0.019436790112606368,-0.009883531305857285,-0.022278995061784768,-0.007920885175627612
2020-09-24,0.002564052263636904,0.002865892909829082,0.0023327836331495672,0.00047095440828458566,0.003898550781541443,0.002734558564238209,-0.001972743578406827,0.0019246582070025786,0.001365525054371327,0.0010853369614141073,0.0008535700140377411,-0.00424476366939619
2020-09-25,0.01031060759190566,0.01409418557559361,0.010906579807482502,0.012797604521737279,0.017698462184163818,0.0037705406739994007,0.00984442549562043,0.011826697337840336,0.012883292219194398,0.013298588712911341,0.009107268676066926,0.01864611063989119
2020-09-28,0.017093397671183126,0.015247236716460888,0.015304680816615485,0.015118985035639044,0.018499982605485688,0.0058673079205369145,0.016536647552831858,0.016375731612102252,0.01701192656077992,0.008773063737738562,0.014366605686005451,0.017813953811707695
2020-09-29,-0.009575909308520194,-0.005151390913630816,-0.009739670737330178,-0.008149205130792241,-0.0060611114160539215,-0.005192709096229709,-0.008992260942393032,-0.0076223930730172605,-0.008131685596092009,0.008773063737738562,-0.007944259085622019,-0.004633975649081967
2020-09-30,0.009367046519782832,0.013942538017407856,0.009412234096007758,0.009453107015816687,0.013794641483245274,0.009604970214729612,0.01024034736405456,0.01068412005107055,0.00990010164561902,0.010885037438991496,0.012890587242233353,0.008825382165666973
2020-10-01,-0.0034800350513300056,0.0008648577300178761,-0.004208074175282402,-0.002012680953233873,0.0039578091384371294,-0.0019485341858795915,-0.0020238556467924115,0.0005696248044801518,-0.0009312701868444477,0.004204698722768407,-0.006998321749055791,0.002755902342036487
2020-10-02,-0.0007173362968092268,0.001450722738177479,-0.002357835052964906,-0.0017843985862300215,-0.004512786757672971,-0.0020718780592074992,-0.002384778761853651,-0.002877521667160913,-0.002910001195772563,-0.004142601537381885,0.003973429500867542,-0.003077902069901328
2020-10-05,0.014937149922994629,0.015339814924046237,0.015887242383134142,0.014362392682497276,0.015493434269525654,0.010192188982059092,0.014890448399602066,0.014051264909646768,0.014723451173738281,0.015016793960874297,0.016581980612626612,0.016090639503937743
2020-10-06,-0.01200812242150158,-0.015444622989635559,-0.012073728840972272,-0.0134901037865596,-0.01953334195468348,-0.008945415007530209,-0.011422195541870052,-0.013466863840925115,-0.013581891184854282,-0.011111023867223846,-0.014363457086335685,-0.01973401731642499
2020-10-07,0.01597681100548131,0.017961646029599487,0.015620746762510478,0.015204320969448385,0.018198689521193856,0.010337932496859548,0.015933546070289576,0.015286364738534288,0.016360040253758003,0.01689225005226147,0.018453682787156866,0.021028827909346237
2020-10-08,0.014507905221605728,0.00881996730448642,0.012422093215503674,0.013638156091562856,0.008099633697774555,0.006584583570313329,0.014407264844899641,0.011605495976234548,0.012150716365013895,0.004855572908845972,0.016718794212345234,0.007888385027005285
2020-10-09,0.002200634943218878,0.005101952900165463,0.0027839506378378124,0.0023697281649232684,0.008347461642677967,0.003963273157083114,0.002527237445737208,0.0028451466276115537,0.002689000272044907,0.007921543233197603,0.0038852763307573035,0.007827782101186731
2020-10-12,0.009973460682195123,0.010221004283440749,0.009367058449091194,0.008199831195367891,0.014475349118688419,0.004015532480599493,0.012234902769107448,0.00893827817530357,0.009792791374352164,0.013971826542357846,0.009871814503591203,0.008907748898774104
2020-10-13,-0.0074233630966941124,-0.0043405563221058365,-0.007062367491650234,-0.008987918837304891,-0.0058198587706925755,-0.00417343163803352,-0.006416405936358817,-0.0063080838502330636,-0.0072571220712981735,-0.002687970474207213,-0.002445562760288067,-0.010078140834560156
2020-10-14,-0.0022802883499832066,-0.0047080281007444436,-0.0043117788080893425,-0.003014713859402593,-0.006218480369164503,-0.003788661415317529,-0.0025287780432417927,-0.004321795558895683,-0.004311483501610443,-0.008799684619779313,-0.00249807327743945,-0.005089955856800055
2020-10-15,0.002388413404221025,0.002759289149624422,0.002476692567376074,0.001251982237503393,-0.0006391314991291973,0.000365980349119388,0.002143607111896348,0.001203481785076406,0.003441320246647413,0.001521327541991635,0.002862059360807301,0.0037969468830745257
2020-10-16,0.0028908529156216256,0.004165931762598607,0.0032305830937827745,0.004360247294728261,0.0020629846104118768,0.006128144295961091,0.0032507166683667325,0.004208450655837322,0.0029762297773967498,-2.4417621550698598e-05,0.008091510771778054,0.004477683990480763
2020-10-19,-0.013191873617844102,-0.012458953702292108,-0.01450633341477796,-0.014434426655355732,-0.013828337388909429,-0.012529299102254643,-0.012896770571663314,-0.012555806100943336,-0.013404901058049378,-0.012646244609811673,-0.012222664571676867,-0.012193003679711656
2020-10-20,0.00440453450406951,0.005648376015241263,0.005578480820684721,0.005397032234374435,0.0063878938346335614,0.0036437314776733842,0.0025382557197174537,0.002709944338503841,0.0035736180043477953,0.010367676485417698,0.004168928075785283,0.004963726094503684
2020-10-21,-0.00513487565765158,-0.006670975544193492,-0.002983339038457539,-0.0041054144351055,-0.007008482285544626,-0.0027236546030430238,-0.0035181257634918253,-0.0044723563197624355,-0.004092634971168546,-0.0007101922829918506,-0.0038625642632488244,-0.005553294084514215
2020-10-22,0.012727511248127543,0.008242914206170626,0.010806958811488104,0.0121985062739465,0.004702402354021862,0.006034385019626497,0.01032901768322707,0.009552302682563988,0.009370698262301538,0.0066384328313660035,0.008372270257593017,0.012583622440456521
2020-10-23,-0.007027230563474482,-5.39575136331294e-05,-0.00028411934295918085,-0.0011334789220840947,-0.0006048614246974005,0.004452222163695785,-0.002674976018381657,-0.0036573944843128025,-0.003650153749667743,0.0024896427041944946,0.0013384712543098587,0.0001280019110145858
2020-10-26,-0.021658056702633845,-0.021940372885644654,-0.02102364943645971,-0.022989252503919304,-0.020810073489895498,-0.012163336877480946,-0.019823696050027696,-0.02063490890747535,-0.02161268400806966,-0.02012636632529796,-0.026866858295585105,-0.021541818406045965
2020-10-27,-0.01491413557950205,-0.012039738703291005,-0.013642754553549212,-0.014360048686005074,-0.009879220094945018,-0.0075081691374686566,-0.016946210869436613,-0.012207276458989705,-0.013591780278049456,-0.011144110819339305,-0.0137107611050854,-0.01092765890159142
2020-10-28,-0.03641651569460537,-0.03343242649654698,-0.034338195355901636,-0.034733246094967266,-0.03493368479459602,-0.031570649370277086,-0.03657019833566341,-0.03474991747327137,-0.034838370314584484,-0.034946506125031696,-0.03494287931965456,-0.039548298294496353
2020-10-29,0.009789181834430815,0.0025606814339922397,0.00885236625307027,0.0053970691806455575,0.008114026385738882,-0.0018997664331915636,0.007223053893482111,0.005316929101193166,0.00647829820052046,0.009655834172040743,0.0133024401297821,0.006465460206688256
2020-10-30,-0.003754199406154872,-0.006432246052875734,-0.0040871335230363865,-0.0013307294696765033,-0.013947660466449574,-0.0016220826798375445,-0.004979160728683846,-0.004001748976813082,-0.004623977966858833,-0.011938631478333295,0.001376544517512901,-0.010583320959658304
2020-11-02,0.016646401267941657,0.0165761794963466,0.018036899250946876,0.016377732114311868,0.012496327960224374,0.014907029000575722,0.016539390838936276,0.015376985620475224,0.016456222327162963,0.012767033284216023,0.0246356449474181,0.0185400610905202
2020-11-03,0.017650816163381468,0.02416979662925156,0.016687665518441638,0.017653306057047773,0.02434573270402552,0.011750044075375056,0.017235378893102817,0.017842685026295914,0.018507693317864112,0.02705337015238185,0.0175131429356028,0.020265527039758258
2020-11-04,8.012435369968603e-05,0.007162731888109786,0.005397329596077589,0.003470919645981332,0.01644052179322109,0.0024237697711175787,0.008142598782231029,0.004393437481966634,0.004414333029874042,0.02217171786826433,-0.01520968550651769,0.008499707336933948
2020-11-05,0.01809720575262212,0.018007090987917532,0.017568342054297418,0.017755389986059432,0.019192931388563927,0.00805274864044492,0.01891801425001377,0.017022208081465894,0.017158002875878087,0.021253661100050003,0.024859828571037523,0.023081524482978066
2020-11-06,-0.002175854652450597,-0.0047399197358996,-0.002251787256946901,-0.0014240248506817805,-0.002471330757652268,0.0039633126921438935,-0.0019995301284441254,-0.0004332013397963166,-0.0013271870491371894,-0.00745240303862027,-0.006104370619232857,-0.003576556717508006
2020-11-09,0.05154248443025364,0.027290620341419825,0.04592844347998018,0.04036322374914916,0.03665485142951841,0.016315688109791004,0.053427388824678436,0.040006226912361234,0.04179882633861536,0.03811144913889253,0.032588474286689983,0.04199477766932236
2020-11-10,0.011584114032497898,0.012806370324829341,0.01171957552344895,0.013271958944222062,0.011817675408203776,0.013892597938568896,0.012528594995062592,0.010766719273400034,0.01461558531206136,0.004503892309646096,0.010210369265149177,0.013177868493183809
2020-11-11,-0.004718127108859655,-0.0014154603428144785,-0.0031024111065014624,-0.002123349666145217,-0.0014399474384857447,0.002797657295042333,-0.002616131558023396,-0.0007368290519682122,-0.00200476526905946,-0.0026503725109949805,-0.004965227496599889,-0.004987246353618691
2020-11-12,-0.012462684089554792,-0.00885046003572465,-0.012727983350040032,-0.011688201995808294,-0.009833755954183343,-0.009374440191235123,-0.01208324219218398,-0.01265194558313312,-0.012825025848791121,-0.007701718382225664,-0.012148492301892966,-0.011619493850789087
2020-11-13,0.018659660907586518,0.015955657189207884,0.01964959381185729,0.019943236054197844,0.0159247069446049,0.013803509589483287,0.01980521440154337,0.017583935391116103,0.020194033672394692,0.01281448944591368,0.014894481150174776,0.019894792357387114
2020-11-16,0.01956694444354368,0.01807484502550727,0.01773464088511963,0.01791574763885074,0.02010539371977882,0.0025336292849953428,0.016891676752570646,0.015687646609991262,0.020357459706538385,0.014199390428557557,0.013030657419874636,0.026691365103389764
2020-11-17,-0.005104667648350042,-0.003302111064118373,-0.007067820381700648,-0.0048241957636758715,-0.0042161195122780715,-0.002243037679332205,-0.006155752793626896,-0.005081523064095199,-0.008118040434891477,-0.000577800769575032,-0.008230175752310442,0.005951461377983414
2020-11-18,-0.011298419273285721,-0.011472406368483012,-0.012152879694897398,-0.011660862982399059,-0.011634809062499696,-0.00905975004888282,-0.011081552361186171,-0.010738118863007141,-0.012520335339945366,-0.007336429916076414,-0.008312733905122105,-0.015895017237554154
2020-11-19,0.0024859537929680965,0.0012324736646796008,0.0003394330505221855,0.0025986367566934857,0.001912623143776715,0.00310988487860131,0.002152530127020898,0.0028790213740602323,0.0016899769634976106,-0.005159330538341056,0.0022360952036815096,0.0048799030005088895
2020-11-20,-0.005875114937773656,-0.0069385338314802425,-0.004529928214206306,-0.005840981172952958,-0.008787651511653727,-0.0008949072643117395,-0.005070645253859459,-0.006057971306010084,-0.006348128844457579,-0.003476350352761948,-0.00383236394105968,-0.007463133726032356
2020-11-23,0.015839301400073842,0.014536995204564862,0.01426479067734471,0.014081657253634253,0.012122559633068521,0.0017109588441521772,0.013705687734113093,0.013942179212553722,0.014632421353166237,0.008517080979140834,0.016259915940782577,0.017273775848070105
2020-11-24,0.021089583939389558,0.017051160926992548,0.01946656263001036,0.019449282312198824,0.01869380474565996,0.005300051569323561,0.017887770059940144,0.017438456677492806,0.01915529275601288,0.018638595945934974,0.02101608927956411,0.01853819047903693
2020-11-25,-0.004849814643919004,-0.00264089120645572,-0.0049823319518733904,-0.0030395666443889125,-0.0008295798670625576,-0.00011043560550005882,-0.0025722273847332768,-0.0026868858636718584,-0.003099183347253669,-0.004236049095813099,-0.00835387258353848,-0.0036693760734005654
2020-11-27,-0.0010946098325367657,0.00022851079252084183,-0.0004378286440339372,-0.00046245427927015507,0.0008909362752700377,0.00016342306314176547,0.0009028851009371839,0.00046913993333924805,-0.0006157776608537871,-0.001456199705372363,4.096055744207128e-05,-0.002158270780089233
2020-11-30,-0.00812208419339302,-0.007448106754498474,-0.008120297467629822,-0.007152179229893465,-0.0035662340821857037,0.0009377638178786897,-0.008450637117911832,-0.005312709654308859,-0.00658812757412874,-0.004602618431165162,-0.013882240453186534,-0.011221910938211344
2020-12-01,0.008782747551643906,0.005734316812914919,0.010049114571489106,0.008265653787032022,0.009511692922594905,0.0064383648559831475,0.00939135861026007,0.008968339746788385,0.008288603218421405,0.014299130513965252,0.006729091825926847,0.00863863408454435
2020-12-02,0.00973153283605038,0.00763065012846975,0.011374361517166236,0.012436979338694849,0.011525067777237386,0.002856720609702545,0.012022304588317741,0.00878751477868567,0.010026314957199208,0.014401827686099544,0.008971216942799343,0.015163777897723385
2020-12-03,0.0051080379525748655,0.004024668112680541,0.004565522490177981,0.0039365750616674345,0.001468568663616443,0.0014377094899060696,0.006136486318581385,0.0037359518926418467,0.0068286690219251924,-8.555388490272264e-05,0.0014830322285834807,0.014830955554395064
2020-12-04,0.0123575726162966,0.00392212851066831,0.01176447938209026,0.011303658910607743,0.0014415831973046964,0.004212947449763861,0.010949851256304377,0.007267720807149483,0.008261274949624788,0.010050907685709598,0.022072374332930744,0.0038995017171141733
2020-12-07,-0.007841884888395673,-0.0024045042980191944,-0.006099583959839446,-0.007794089949175286,0.0011622131425954585,-0.002001642989363784,-0.005075947379154672,-0.004487570597925485,-0.0061165026018192275,-0.00201603828410446,-0.012409666963479116,0.0024280098714499765
2020-12-08,0.007241047158141105,0.001447338715249824,0.00696932769429881,0.006753411184613598,0.002637867169944741,0.008542960059145566,0.0061766820784440145,0.005991670722215342,0.0057018959184817536,0.00271497746312388,0.009805422986211454,0.002134519259290091
2020-12-09,-0.0014364208591675293,-0.0008564070930998646,-0.001657758915883324,-0.001394602210049388,-0.003889218298938624,-0.0004855436504288546,-0.0017685648237990008,-0.003459140151229961,-0.0018133318057425274,0.00010103264422767212,0.003640306263575477,-0.007261781167031689
2020-12-10,-0.0008776935877408043,-0.0022425932871184,-0.0008818970191784986,-0.0020881294427126788,0.0004281643552921377,-0.006707817473141087,-0.0018181314759732415,-0.0023979161057445025,-0.0011175351119247618,0.0001940458144780166,0.0017546983706024921,-0.0009391520950278176
2020-12-11,0.003682872391467513,-0.005321505718045017,0.0022543040862640683,0.004124443913937985,0.003146603921927671,-1.2320524120257305e-05,-0.0004926668473629476,-0.0012761734217582898,0.002583778751159759,0.01136801436053525,-0.0015965880560582235,-0.0037456382171380254
2020-12-14,-0.010912998410402795,-0.005173312044952638,-0.011317929001634246,-0.00953847330631587,-0.009226814582026566,-0.010981572994800293,-0.007975115464291327,-0.008226623323485397,-0.008775299990462202,-0.011902731217510176,-0.012604058831890419,-0.007234526376191153
2020-12-15,0.01458305032392885,0.013315220637490022,0.012707023135025128,0.011323860067861177,0.01687001675726285,0.006535560018201325,0.012166301802315914,0.00966442022910715,0.012146625027337163,0.02374471557857083,0.01429899566725501,0.013152408619361067
2020-12-16,-0.0017301246999270115,-0.0016252039387276707,-0.0025516343893719038,-0.003014545722106475,-0.0011577171337844305,-0.006933141828779688,-0.0035996003308023,-0.0016745048241899876,-0.0018127805768008468,-0.001837981263823396,-0.0009462884784066095,-0.005087023014583081
2020-12-17,0.0038290139567565204,0.0025351985587005466,0.004404949819563114,0.0032406829824522874,0.0041608838949358535,0.007246230841252865,0.0046674683373977574,0.0034934947855784896,0.00374845771364016,0.005310775657404676,0.0012139761095246726,-0.0002420716456301708
2020-12-18,-0.004737289477946625,-0.005654289140561653,-0.0026389988820801004,-0.003168430482378108,-0.00811241099327853,-0.0002546943088639342,-0.006258421120678631,-0.005387082109251489,-0.005571491958519964,-0.008381527345585948,-0.0011045713210281471,-0.006960999459803108
2020-12-21,-0.003387223674155402,0.006455807355909782,-0.0026007655093983244,-0.00398886210947033,0.007006909308935327,-0.0046355252829264355,-0.0008838162396140953,-0.0004254988663379897,-0.0023120797824491834,0.01774072664113935,-0.005672261374039644,0.009250309707253823
2020-12-22,-0.006682370754095768,-0.007675119927841202,-0.007796189908399278,-0.007094451039499872,-0.003432483871682268,-0.006564056139254482,-0.007074549105483545,-0.007824086458212691,-0.007445921133904736,-0.007100478668194188,-0.012274182431137981,-0.003723789771629682
2020-12-23,0.006115856576041218,0.0059201347157369355,0.005094777738257761,0.006850742036460671,0.005244706420664214,0.0010654477528877493,0.004873196772351328,0.00487548210534341,0.004631539768982878,0.010227303836284785,0.0073705648345596675,0.001822265595650796
2020-12-24,0.0026290682760338954,0.001665580134375233,0.002382626476180703,0.00198187490792804,0.002829528728508057,0.0018436881019565645,0.002668789548398058,0.0022241339112203254,0.002526694307135012,0.00329543615041894,0.0032042663467917176,0.0002360989383545231
2020-12-28,0.0071179273798486565,0.006592877104457662,0.006493560224954476,0.004598405317292537,0.012923114898294895,0.0049729181667472755,0.00739188033853534,0.0054858512390195905,0.007350213164635935,0.00329543615041894,-0.0008291740086063815,0.005974073078388598
2020-12-29,-0.0006193072378808725,-0.004393536326620096,-0.0016270901860912356,-0.001952224882855412,-0.005333357985267018,-0.0004276227895488871,0.001409115755365384,0.00030648629817468386,-0.0011374338591294026,-0.005836402414473585,-0.007471255807426136,-0.0031417149700802005
2020-12-30,0.003923287159729654,0.0003951834286077817,0.002404961738356043,0.002317799692674639,0.00231115091692824,-0.00215752991790763,0.0016718806277455829,0.0007167770640913033,0.0019483955752590567,0.004023276659799624,0.006708917466987874,4.2498562081938474e-05
2020-12-31,0.006767959403501943,0.006761821006889157,0.006207368753492652,0.00502464850151405,0.0016833365932629185,0.0073341077297561785,0.0069777514039169744,0.006524819168888165,0.005880077445734018,0.006391623692942661,0.0048739029430351355,0.000877513143138442
2021-01-04,-0.01221241024479395,-0.010955063460856285,-0.00830527333066217,-0.010341897708539596,-0.013639840701562655,-0.008240315654001074,-0.010798815911811014,-0.009715026452945776,-0.00943096801039867,-0.011633731585813043,-0.006830937504485157,-0.021624141666801044
2021-01-05,0.011536916166549236,0.008792137940302647,0.008764299411027413,0.009929413801989912,0.008831047985814466,0.001871801357875347,0.009237893329796631,0.00867692812268275,0.008985324066269116,0.005224301029302936,0.013046370129346174,0.010868367425945769
2021-01-06,0.015407666567638312,0.02104078920446817,0.01633398076553791,0.01402621755565908,0.006653964123929157,0.004254108605986406,0.012321732254280886,0.012195422903377237,0.013721032291909477,0.02021097654572479,0.026337569176847708,0.005352196885641591
2021-01-07,0.008214041431961408,0.00763316766922273,0.01145296336101928,0.00969399340936917,0.008691206046608444,0.0009917761401687653,0.010609206841386378,0.008797835245583826,0.009023957810136695,0.009358310538453152,0.0053919655394985,0.011291690088688133
2021-01-08,0.00270171543753493,0.00012778068414842636,0.001981060822971713,0.0013794603350264546,0.00011011880139499829,0.0004980073667106844,0.0016663035342511538,0.0009039406445786561,0.001025237642959891,3.702358392443372e-05,0.004483825333235991,0.0008568385305984805
2021-01-11,0.0013997488430507608,9.742510234089784e-05,0.0037597626872366884,0.003750198056102349,-0.0038759932411988047,0.0010111957913714331,0.0017973148702929527,0.001146003514935875,0.0022901360562064773,-0.003948668872947425,0.004791282190867774,-0.005145400769302144
2021-01-12,0.006434172558924157,0.006440087434209652,0.0032534547681146503,0.004366817635951478,0.0049098078038190005,-0.005970113425692092,0.004436821899070008,0.003993687430546056,0.004780660335772051,-0.0005986233176767941,0.012717459203714032,7.038546290139003e-05
2021-01-13,0.001825798276714416,-0.0027439400053278487,-0.0001235659242356927,0.0010058915517542793,0.0010857548033982312,-0.0036272069914861094,0.0015185297071372678,0.0016194388761471225,0.0020858413296804424,-0.0005085155326647328,-0.00046647782189834786,-0.0033979658231120258
2021-01-14,0.0018641498224349527,-0.0018066015883966282,-0.0003813122291397163,-0.00026574608105729827,-0.006126765392986844,-0.004448195135706601,-0.0011191904946074188,-0.00025186485804715424,9.042574438855764e-06,-0.005416619680812085,0.00858861552951895,-0.0026696232205624115
2021-01-15,-0.0111405379577409,-0.006698673430052815,-0.007551670591271799,-0.009619755126228969,-0.00860887319143,-0.002034951180003075,-0.008291627542753645,-0.0076191756694537,-0.009097805850860405,-0.008922824364552051,-0.014075472181071413,-0.011420996660880478
2021-01-19,0.005124412255755821,0.0009148524728326279,0.00401256560655115,0.005226162834245471,0.0028802791550535107,-0.0006844088370440149,0.004690629735860478,0.002778362625101085,0.003017226174349961,0.006695081186328888,0.006362793793493582,0.008139488304749198
2021-01-20,0.005424957464542111,0.0031979084793942736,0.006131288028845157,0.006380051003438083,0.009788379581773698,0.003989949890291777,0.007027753188729864,0.005603862944054384,0.006257822840107436,0.011845951271866495,0.004880014301761548,0.01021180559100543
2021-01-21,-0.001319990704059405,-0.00011423023845602563,-0.003626899422648677,-0.0025551259671958843,0.005532925080288242,-0.002881885442089227,-0.00029033586579869415,0.00018769850366963026,-0.00017197853340707712,0.0007134044540526574,-0.0023304052299202294,-0.0038719786264035383
2021-01-22,-0.008638858680104495,-0.002884142475096607,-0.005246204556130575,-0.011139688526304243,0.00302802453054829,-0.0013726749206054436,-0.006881745970142695,-0.007858191042836598,-0.008619083968470576,-0.005648908839892886,-0.011160914610171324,-0.006332620905381003
2021-01-25,-0.0032330775907135,-0.005805390979139125,0.0004740022090811146,-0.0020396571694568165,0.0009301156440697512,0.0075153776709646625,-0.0010503109777885826,-0.0003505712123296242,-0.0010856386814408424,-0.0041159518094094905,-0.007011717303624709,-0.0021666297675826396
2021-01-26,-0.001890794503267432,-0.0037164370404757507,-0.0023229159548124115,-0.0009204344843183568,-0.0018256640802410962,0.004538599048516723,-0.002978352953427769,-0.00036763021867729424,0.0005515848489832491,-0.008706636052558725,-0.003347705280995039,-0.0028147442135206813
2021-01-27,-0.02142799237631517,-0.02403458879884579,-0.01909930505583034,-0.020582217090408764,-0.018271336879044475,-0.01784528621401971,-0.0159482578364457,-0.02255636367425304,-0.017735305701040885,-0.016332961294747816,-0.020566742373473335,-0.018035611440731736
2021-01-28,0.015979563477405156,0.009341333104185834,0.011214700232692923,0.014189854048144572,0.002393039241306072,0.005127697179572843,0.010105012695472685,0.012765773295731982,0.010764955312392854,0.01439654891058484,0.013028465332549422,0.011385457025177681
2021-01-29,-0.019028683577761298,-0.017032976219823692,-0.018957197164246518,-0.019326156189109298,-0.02539434068249801,-0.016194280009136808,-0.0184543623356408,-0.017749042391032584,-0.019495977768182016,-0.021523931220160275,-0.01649783902329427,-0.02002976728886441
2021-02-01,0.002966781817675952,0.0048818574121956,0.003323660401079173,0.0034157031224859784,0.008454242592129235,-0.000683506015713653,0.003233835698886349,0.005262057458734035,0.004548451265778975,0.008732390934744538,0.009304724040443357,0.01134504994744856
2021-02-02,0.018206804846946603,0.01965693752677744,0.013720835760052752,0.013392045006026787,0.01758133857944677,0.002670653142462287,0.014954066944286398,0.01309504470464217,0.01397869770532077,0.021569945664753787,0.01783754828333972,0.017526759718260232
2021-02-03,0.0010791668129147495,0.003726625136340589,0.0016850366119223331,0.0016706600764932102,0.0020990164579832715,-0.00139734862765295,0.001554612915947954,0.003046997502459883,0.0030463795201950555,-0.0017178468323104654,0.006801512768904061,0.006541539830628551
2021-02-04,0.015507934084336088,0.009960507084082248,0.012799113010255684,0.013619905630353188,0.018909915480631367,0.004834756983918664,0.014462689448160846,0.013588588474651464,0.013976307836496723,0.011307416806357828,0.01005535970531124,0.008476180289235025
2021-02-05,0.004587149748483779,0.002611010113472423,0.004212591869338445,0.0045815658808854,0.00012887853040166597,0.009071489717813241,0.003902010712410911,0.0030661506773609296,0.004902605930957191,0.008485909205371733,0.012016439985711669,0.0049829844333146855
2021-02-08,0.010493561157079934,0.008741385568235227,0.008828416383611436,0.010932831961080584,0.010806904037077514,-0.0010662859094534571,0.00856046128087245,0.006949821409767667,0.009322576041160359,0.012544211449836862,0.020440947556146005,0.006379529591945543
2021-02-09,-0.002164747268020433,0.001708870020233455,-0.0009027577144318136,-0.0005252561668483592,-0.0017586886568378144,0.002282511205037752,-0.0012177255539956948,0.00038477904115043,-0.00040013801207909865,-0.003729243062742249,-0.0016617878126569119,0.0005902346328816588
2021-02-10,-0.0009801813655730114,0.001267750918043209,-0.00048723610409936796,-0.0007938371758019468,0.001017392678997142,-0.0017483577135174455,-0.0007259154779317454,-0.0011459942422891874,0.00023023879351606607,0.004496489919151747,0.0019627676976998742,-0.0017589772436235052
2021-02-11,0.00041208396321941866,-0.0029090177800844552,-0.0012838053289263144,-0.001653342883866436,-0.0016729876773238224,-0.002423085776764755,-0.0012413271173204535,0.0001887228903912444,-0.0010078259062006824,-0.00031825000922447444,-0.005202723237524798,0.0007038461391761786
2021-02-12,0.002964528670331168,0.0016979260315745925,0.0012997934130724801,0.0020046228349470075,0.001997669452634021,0.0013975922522579953,0.002051726135263639,0.002788856654441207,0.001706462114478185,-0.004361552442613159,0.00335443599884222,0.00017415604975257182
2021-02-16,0.0023087762222308906,0.005734566969477939,0.000250916142423243,-0.0009502997914610244,-0.0008866348785694367,-0.003372531599438733,0.0011211460576261297,0.0027977197356599736,0.0003412564558763504,-0.0026961645821205193,0.014653112739712926,0.004548549467062291
2021-02-17,0.0013159105284004616,0.002660643394937434,0.005174025756778974,0.0045966535777302074,-0.0015236705542747142,0.00979724030547402,0.0041752331471160056,0.005114588012713225,0.003165473084739075,0.0008746491492079844,0.005384285884951101,0.0036788099769438087
2021-02-18,-0.00430546958925475,-0.005430548347467479,-0.004541609661635676,-0.005838531188001011,-0.009353551692608429,-0.0025312026980812696,-0.006143348406546795,-0.0052159396736958545,-0.005229010261684263,-0.0025674466534398865,-0.009011201312499106,-0.004275865455305783
2021-02-19,0.003331131128713263,0.005326614817605879,-0.0007165570991397913,-0.0008475173907799411,0.00363800357879529,-0.01170096311002411,0.0011299666848724867,4.8583620433602523e-05,-0.0005610954490868128,0.0002045489417135116,0.015808314470905138,0.004092858091997442
2021-02-22,0.003422662361630009,0.0009163004601957514,0.004446440410887063,0.001439610541909759,-0.0026619291337180995,-0.0026359563678148845,0.003394697394027742,-0.001650353938861225,0.0008740636570813786,0.006152437726175021,0.02313962898241062,-0.009554984371211273
2021-02-23,0.003178488823851668,-0.001346038141983974,0.002596300375496457,0.0010328477358517462,0.00011124820514574196,-0.0033115056015107225,0.0015344201295723605,0.0002577235798768122,0.001339553266924538,0.0071703390017192606,0.006806148458319505,0.00022668956640115034
2021-02-24,0.016700357710812224,0.013232432392726869,0.01447101724472046,0.01496349748743978,0.012510587116863814,0.0017956283153692796,0.01250639932205537,0.014570404326880441,0.015000582589437329,0.006514488924077799,0.014242445113642921,0.020476231753348673
2021-02-25,-0.017991884753064298,-0.014323460922521238,-0.01506634367956292,-0.01628543151002605,-0.022571569794397783,-0.004595207677856261,-0.019355059457627145,-0.01669699271744875,-0.017197841348070415,-0.014619949608710712,-0.01057902882914874,-0.018966935085275027
2021-02-26,-0.013675651882960606,-0.013351163874905205,-0.012525818689886658,-0.014533360063852975,-0.009022688393759193,-0.018926401002161364,-0.01288599440293168,-0.012717926098888265,-0.01243505173484339,-0.008206723961103113,-0.019893497033177776,-0.01242002738194714
2021-03-01,0.023772818677524628,0.022227104490799787,0.02066849228348784,0.01915460769625815,0.031315926206319844,0.007812502068815563,0.021667784048978025,0.02010518462708979,0.0214506975687231,0.02468003505339777,0.023513659739828663,0.027312604842590904
2021-03-02,-0.0050860766536048214,-0.0034968213411441518,-0.005142275742899595,-0.005487567873409399,-0.0060806440172087575,-0.0016064605958777678,-0.005266944519168039,-0.0053230513852744535,-0.0053471849390345745,-0.005890207049053743,-0.011030733222014533,-0.005342784545965595
2021-03-03,-0.0008267685569707777,0.0002311767212133109,-0.00010634323776305144,0.0007480185322983929,-0.002426555232645233,-0.0026603514392989913,0.0002089984014213356,-0.000967046656682352,-0.0023415542932754586,-0.006078256335080079,0.0016366008773516239,-0.0012420435654656448
2021-03-04,-0.0094699911105295,-0.00942517249736996,-0.009144732976006077,-0.00942523453871353,-0.01366313799298846,-0.008461537495498384,-0.010083890221025116,-0.011088870121455754,-0.01009238846656315,-0.006984205497443163,0.002987273984367933,-0.009805018630704376
2021-03-05,0.01982806966007303,0.015366227818843116,0.01981557688394988,0.017793179804072044,0.009595884801767651,0.016046307914875824,0.018265475668138454,0.01698877744981979,0.018849011292492158,0.0224961773343404,0.02943102490767502,0.014451641449148012
2021-03-08,0.009855760958245046,0.009758049117777334,0.010879261745368213,0.011705758892527184,0.007149418356650728,0.008971771407709328,0.013480241854680984,0.008594846498039328,0.010331525647324692,0.012643691222986808,0.004678255996880765,0.0038085927967548283
2021-03-09,-0.0018241440297435145,0.00039942170449491776,-0.0002776757582950695,0.00016641440966892035,0.005528832565563802,-0.0028812355308039947,0.0004589693558041715,0.0034655772882139263,0.002386739629756569,-0.0067507054922284464,-0.010951974650523555,0.008460664189622324
2021-03-10,0.014684387369260109,0.019844331575979986,0.014526470502062206,0.01650145963106722,0.016178556426922563,0.015082738970691125,0.01461400554983032,0.016490056965447603,0.016374256754108047,0.007390586109950138,0.019381254594291963,0.020098893100649162
2021-03-11,0.002829513379359605,0.005064817133284327,0.002965787837639604,0.003297334972788283,0.009458847469309141,-0.0036165068206406303,0.003587399918232369,0.0033019124665200268,0.00517216324846087,0.009160601011812151,-0.003167339372947775,0.011475803055148281
2021-03-12,0.00864565216121064,0.01782976918052026,0.00856089799601818,0.009246912117032916,0.011730722855002762,0.0051172714616825035,0.010642696556462251,0.00976423670401515,0.009861900864896292,0.005820482935280147,0.020588667968721053,0.017334039225801012
2021-03-15,0.005821248361762216,0.005517165025442417,0.005629973281433269,0.00484219093363045,0.005095296586915765,0.014462790489710997,0.006770527078809661,0.005332430817840943,0.006435612689232068,0.00786421463971676,-0.001947734588496286,0.006273763196078974
2021-03-16,-0.004486571143943735,-0.008264186087401093,-0.003014595586665509,-0.003909437323257272,-0.0049682577720271395,0.0013844121587858196,-0.004880520320569023,-0.0021886946227610738,-0.003195506548858745,-0.007450378303898497,-0.011401771486137413,-0.010692239001929726
2021-03-17,0.006804987559492268,0.008044898947071388,0.004393963091970904,0.0055986570395731355,0.002996126270915056,0.001936309362477795,0.004680717950452439,0.004651904191775605,0.0036713275285971455,0.004265511296889013,0.013843912942707925,0.009857210566399655
2021-03-18,-0.010981732323279314,-0.001592041110551001,-0.009565884998376295,-0.010709672655259165,-0.008800031453686241,-0.0037772347677201843,-0.007871521165576961,-0.0073311626082236845,-0.0094535644487974,-0.008203452161411606,-0.019461446449839825,-0.013080224561205056
2021-03-19,-0.007104392034990643,-0.0041040753834007395,-0.00908226154296218,-0.008679462053405309,-0.006658707532313457,-0.005098985024584946,-0.008458526357349444,-0.0069696282589345295,-0.005882009295698994,-0.01187341720742574,-0.01702555429758601,-0.01030178447550456
2021-03-22,0.004285815779213982,-0.001141966860568666,0.004942988481826592,0.002374005631775856,0.003261299238686011,0.007526072596045984,0.002997015995406957,0.0040371193637768355,0.005367858130350696,0.006482950164049761,0.0013848404480814036,0.0003719441071330376
2021-03-23,-0.011645907977518164,-0.01121835614929012,-0.00986423502673474,-0.00878896694399617,-0.011885674723561055,-0.0009340176183731953,-0.010380909800225616,-0.008113373962208159,-0.008971947951102259,-0.0124200440983544,-0.01746375948854484,-0.012982941082512078
2021-03-24,0.0010225139299833716,0.0008044443484140906,0.001821483420098567,0.0012984372261650432,-0.004994185900060954,0.0015094316347550318,-0.0002700204751152078,-6.39960777120193e-05,-4.8745813510668546e-05,-0.004413487346371482,0.011623098806432308,-0.004510750673507813
2021-03-25,0.007690162284163505,0.009215836885690498,0.005648878810483956,0.00685041879827466,0.01098379681004702,0.0022360173255855376,0.0070925065809921955,0.006548693109846039,0.0069903896156581595,0.002333271176372831,0.007199267674120602,0.0045196424692646175
2021-03-26,0.01480959201971107,0.010636972135317668,0.01507350195735059,0.015844392099504098,0.005830251950597497,0.013945053132797373,0.015636380718294797,0.015053518640628122,0.01435646505398481,0.014263838481552103,0.02090087352402281,0.01406300138954597
2021-03-29,0.0017946839906709798,0.003144446758733821,0.002692608547151873,0.002658553980439061,0.0019917482695908095,0.008190188913573595,0.0036489162687090154,0.003306037956279614,0.003347692637638048,0.014263838481552103,0.0007829546333060211,0.006426999496209174
2021-03-30,-0.0035277276883548658,0.000551765492516676,-0.004893252445087532,-0.003999916009474658,0.00013140097044184174,-0.008562508324968632,-0.003277267172836505,-0.00405061309169698,-0.004465914252471896,-0.003536851863878643,-0.0011662459861312424,-0.0035695790211620615
2021-03-31,-0.003689322468151527,-0.0034972423415359213,-0.0022220290343605885,-0.003396058652324929,0.0007091581694345095,-0.0003580357698313996,-0.0002569931186231781,-0.001812415815496741,-0.0011995755167500985,-0.003553551685735678,-0.006789117826458857,0.0011504587216266682
2021-04-01,0.005867681268460894,0.0018407979067531766,0.0061050949209234895,0.004108315254757666,0.006742280436947246,0.0016433530693036325,0.004465365535879147,0.005009909175932396,0.004437663074070303,0.007236279087334819,0.010887794738610124,0.0014642209254129845
2021-04-05,0.008837020148360766,0.011374084924973715,0.008542185088963542,0.011545864827745106,0.012721397427061465,0.012978078853012498,0.011254819405642005,0.012219786920638749,0.01206766367557209,0.007292324314656541,0.0032545712169427254,0.014841444791033442
2021-04-06,-0.002008529963843553,-0.002594809264116593,-0.00358614480111037,-0.002459549574721859,-2.2251797585970398e-05,-0.00032665704209822177,-0.0034707599578476197,-0.002686273014142176,-0.0033651449620262304,0.0001376797930017215,-0.007636704014583939,-0.004050562080368358
2021-04-07,0.0008883813015875279,0.0005782153450988312,0.0005830658117917813,0.0012029889160542473,0.0007517384934465633,0.0005479613439725028,0.0005284626077631443,0.001163846511319232,0.0004922190319115006,-0.0006897513429511283,0.001890361916597083,0.00039156378955063076
2021-04-08,9.158839916550533e-05,0.002089140771466269,-0.0012852326236777384,-0.001139821545615767,0.008488160006041356,-0.001988949211882085,0.0002389063092064788,0.0009069622139056037,0.0006952314995824172,-0.003175877349086975,-0.002816815633766123,0.0001025083035126606
2021-04-09,0.004908827694143679,0.007257172784159271,0.0055786981211188216,0.006437311126131775,0.008455844181773031,0.005569745097000256,0.006667636126372997,0.004977483541116007,0.005221951596694414,0.00813094527629632,0.003064672013177061,0.0058859512020039695
2021-04-12,-0.002818609557296066,-0.0008189234466361437,-0.0017019070725047705,-0.0034734218874870144,-0.0040824035836428685,0.0008766253105128019,-0.00201979004187989,-0.002393911005311354,-0.00316970764630069,-0.0010680654024768368,-0.0005733862948794632,-0.0024888490630472493
2021-04-13,-0.0034650311810363213,-0.0033525013526382037,-0.0011676301101881169,-0.0015228656008050706,0.0029449129937519913,-0.002698259465547914,-0.0010875576549110118,-0.002605778122747361,-0.0022095096784760767,-0.006259625144393821,-0.0015006946844763336,-7.551523172610874e-05
2021-04-14,0.00347548143793232,0.0025314695751619265,0.0038211743364871664,0.0015649285153193967,0.0006851125649871559,-0.0006461207511545553,0.003515093356183473,0.0007682372297144356,0.0019513601194613398,0.005706086498126206,0.014111172467950572,-0.00361034768839652
2021-04-15,0.005191147900286479,0.00905647122103459,0.005220079223546018,0.006635364328010464,0.009275451882115648,0.007386771957010652,0.005038959039433489,0.006446595792283419,0.00573201078134234,0.004559565513323482,-0.00023810526632861428,0.006430531835404318
2021-04-16,0.004538084082661969,0.0055053582514910104,0.0055708467089173935,0.005790020238726191,0.004220470755047723,0.008892885249000448,0.005324336786404478,0.0057046809489618286,0.004638649024234445,0.0047454934708637255,0.0038201976109015767,0.0011343862205819288
2021-04-19,-0.002048882612296658,-0.004250073437867653,-0.0010776391584455516,-0.0015098178684317856,-0.0012641953697068995,-0.0008643700728895307,-0.0017905635585646327,-0.002995509037264519,-0.002397153772515534,-0.003323149129867309,-0.003426982592440675,-0.005754161145915426
2021-04-20,-0.009631736397944507,-0.01236336167559593,-0.007555171518373422,-0.011536234583165763,-0.0160728025700847,0.003729553484357106,-0.006905641167944728,-0.007426943544986887,-0.008013348212168956,-0.014251251546166466,-0.01013182530633061,-0.018672919701746227
2021-04-21,0.010530814529726358,0.0080776969194265,0.010055544686979685,0.012265372828955505,0.007751042832185195,0.004398838906215953,0.010975631767407807,0.008757886217480783,0.009081874247535909,0.011914929801736251,0.016509913257229947,0.011065762803524448
2021-04-22,-0.010107716103727366,-0.009018052097612972,-0.011542661024945085,-0.011435420273827069,-0.008294419675117126,-0.010106820494328315,-0.01025228366419878,-0.011104132046771707,-0.010013521318773174,-0.007673972476671786,-0.01431764373814215,-0.009160603667043854
2021-04-23,0.004306605659272535,0.00939820758047083,0.0072126293477701485,0.006326357391866708,0.011200425427801308,0.0017701033924071297,0.0032336231090427056,0.0048655190868081176,0.004880751039819282,0.006600453386202521,0.008621184034087737,0.010919610960705706
2021-04-26,-0.0004584589261961127,-0.0003467737896258871,-0.001721250901610844,-0.0015366919917625373,0.0030936986997047717,-0.008241071864538596,-0.001246555131010281,-0.002477793002339837,-0.002839345084531621,-0.0007438074350397673,-0.0009992616244843822,0.00159488465493407
2021-04-27,0.0012904084726562395,0.0011917385798734248,0.00023876454912613883,-0.00013999335183855724,-0.000901735054690378,-0.003401710270020453,0.0009648684960265197,5.544450299054216e-05,-0.00043786783817196,-0.0007168664174367345,0.002158340111599877,-0.0002989835871674007
2021-04-28,0.0008932449968889328,-0.0012452449113924402,0.000481796937636018,-0.00012005211553073943,-0.0016323399302670127,-0.002724313210164864,-0.00020940421214501927,-0.0015262144128072475,-0.00032924766244428537,0.002754218720175672,0.00763703984627373,-0.008010785862130887
2021-04-29,0.007527832618385077,0.008840873441129382,0.006141024348499892,0.007300133765264774,0.009184103148681457,0.004828694545323531,0.006787128565507404,0.008523836432538873,0.00904124692707017,0.010406634250335056,-0.003163857536351289,0.005893492635518305
2021-04-30,-0.0060634283635651685,-0.005453412214053488,-0.00613508340022967,-0.007712691808926321,-0.008724006013075325,0.0005597716363099359,-0.005069585362084994,-0.005008401530850829,-0.00627827093499655,-0.007457219719694597,-0.007845408029583889,-0.007045710848068376
2021-05-03,0.009119897253560664,0.008761348623454346,0.010442143268146437,0.008639714582607039,0.00793044416839117,0.011586161601484736,0.010839296415192226,0.008673967833434321,0.009626624247572772,0.008851566752521967,0.01202870715232418,0.005925893393759818
2021-05-04,-0.0001428582925049643,0.0014921127285865146,0.0008719764043721199,0.0006460481149418892,-0.008834420730833292,6.083211567231572e-05,0.00020223772408747452,0.00014303402662342325,-0.0009375451993111943,0.003152183426382571,0.010328766074981566,-0.0036043699852902344
2021-05-05,0.0052061430119105905,0.006137389937365567,0.005980055733927653,0.0043545887711692105,0.0008179584130136862,0.0023144996044413,0.0030782120934053922,0.0021019680610661427,0.0029796892280668503,0.003498146912359168,0.014875170801747162,0.0010812542886411425
2021-05-06,0.007944472593504334,0.009708559607353841,0.007359185314903855,0.007095743191649078,0.010656495315491288,0.005516406973655519,0.007753466277432902,0.008857462503048955,0.008752405929212836,0.006072724603018109,0.003689526539224275,0.008501615339979951
2021-05-07,0.008523050315892648,0.009452339152391742,0.008085164016779077,0.006749815100792525,0.008828231278012577,0.003337079348207261,0.007932714226520837,0.006748567374452045,0.007774035964771011,0.013150764212766177,0.011480306239472826,0.014220634695169876
2021-05-10,-0.0017087939172614366,0.0018225940434961614,-0.0015235485512382894,-0.00043875953374182113,-0.007092710223093546,0.0064027371291812685,-0.00035801406247440464,-0.0014329747857383033,-0.0009102117295501986,0.0016301392657747105,0.00297177262225512,-0.004435191424400076
2021-05-11,-0.013295832181100172,-0.017932046569957838,-0.013613616952625649,-0.012750392551669749,-0.01617148732757412,-0.01149865118567328,-0.013394287153030315,-0.013625560783731451,-0.014268493840599585,-0.014021501695634651,-0.019420693884624862,-0.011257872433038774
2021-05-12,-0.01614429185449726,-0.02039945812469146,-0.014745069438991424,-0.01631263876566899,-0.02317140863909873,-0.013008698825974996,-0.01814066560999644,-0.017173079099627175,-0.01844554733477847,-0.018216341563096927,-0.007356154464334463,-0.019832537405639394
2021-05-13,0.011415687128322659,0.013686996397706208,0.01155432541466778,0.011545767528197713,0.014842907862661738,0.012457636304540777,0.012810389060263327,0.013135117276121532,0.01224473786520013,0.0075387545308371875,0.007842403900002015,0.010537152179779019
2021-05-14,0.011473484062523001,0.011435886419742136,0.010286208044207244,0.010921133391556986,0.011651292855705764,0.004369084441089299,0.00920533291833109,0.010827785711080664,0.010365289148772936,0.003711840009869461,0.013988118201722077,0.01503830061496636
2021-05-17,0.0019179115011087767,0.00017175063424867965,0.002003687362881128,0.0015439095502385633,-0.0051756219483662935,-0.00026308746898140445,0.001560047838197553,-0.00043448137661241114,0.00046934519533155955,-0.0013998414953358962,0.009194616778340325,0.00046033787446653207
2021-05-18,-0.008667266620355956,-0.007034753671538496,-0.00823640505705292,-0.006825905694853621,-0.006385678080709223,-0.003271529344047286,-0.00827561948403081,-0.006514291792165511,-0.0062435910563006574,-0.007519975857564031,-0.0191465561146138,-0.008534125132399817
2021-05-19,-0.0058938646975475574,-0.007897709897122018,-0.006918139230113264,-0.0067903506578328035,-0.0059120273747590435,-0.003057612082673078,-0.007141876441878387,-0.005398962459053115,-0.005985118044645584,-0.009550191793615714,-0.011145886893067503,-0.009292947531889362
2021-05-20,0.005850539323014526,0.003899702558387341,0.005435800905241235,0.005594568463622963,0.009829134764874679,0.0056073716844666785,0.006008263928822456,0.006060834168406202,0.006213279327316672,0.004724803599715832,3.754717875459335e-05,0.006296656126784983
2021-05-21,0.002486134594091225,0.006045378477903984,0.001639329673485984,0.002924916501253965,0.003117284090599527,-0.001993137029810743,0.0017695665916379218,0.0029520922772591517,0.0024777949206283823,0.002292096614364913,0.0036775076223602987,0.005788935651591887
2021-05-24,0.007209389657480961,0.0045274245940383215,0.00675488514663705,0.005911005622997235,0.007428930342673334,0.002715809103870148,0.007380807409155656,0.006088985808253457,0.006377597438630197,0.00665416772943872,0.007486549513354257,0.009323647560412818
2021-05-25,-0.004482108850263678,-0.0012227733200903534,-0.005854039229649492,-0.0049655494869527295,-8.705836434641513e-06,-0.003257196930329332,-0.00393717411273305,-0.0029962503529277628,-0.003003357679124536,-0.00028927055829419684,-0.011362263513897797,0.0003819552689126038
2021-05-26,0.0006104157965369425,0.00246203388284938,-0.0016200989175058616,-7.985165482771113e-05,0.000787733371536925,-0.001426432162780822,-0.0008482773865377687,-0.0009219163488290168,-0.0014286517673324749,0.004137321863708854,0.00267432061442352,0.0038101532113510306
2021-05-27,0.00514553611553054,0.006758806223268632,0.0031752671731391253,0.0049714102270575255,0.004720362175253623,-0.002811747664754116,0.0037851856609580578,0.0041321563961864045,0.0046054401115329475,0.003808382662834786,0.005164959135709468,0.008028690285813767
2021-05-28,-0.0008817960033197283,-0.00084453697809872,-0.00017788496760472167,-0.0005282080096218576,-0.0016070400006737984,0.0006976345713820553,-0.000611945129397299,-0.0005631527645528139,-0.0012665271427521336,0.0004640232292547619,-0.0008565861989177082,-0.003175914020252524
2021-06-01,0.0034227635575072076,0.005341416961842205,0.002493950464561846,0.00266190155666502,0.0067507366654318,-0.007306987055021197,0.0011874536475921904,0.001280397117718732,0.002118815868261045,-0.0027406310959897646,0.011485634495077779,0.004576464122469481
2021-06-02,0.002585220910671224,0.0011868434612190006,0.003624392128879421,0.004001207368447819,0.00214025321851663,0.003061626182565336,0.0031615795706159944,0.003324883051054696,0.0034397110628014986,-0.0008214268084991705,0.003965705388711882,0.0023020404762654767
2021-06-03,0.0008289384480831722,0.0009653232607427232,0.00202234248306258,0.0009661854140476392,-0.003187845262639599,0.003737970710404603,0.0009292185866934387,-0.00015866376735446303,0.0005010109245719294,-0.0002561594967692704,0.002299005443280322,-0.004289579918519304
2021-06-04,0.005644106180916936,0.0024135287638193947,0.005287714020019718,0.004965391920287229,0.007666789732313939,0.004609959100738026,0.005489069047473433,0.00534429022348875,0.005420290288173286,0.003075451187334544,0.0036545777571570515,0.004724871104056616
2021-06-07,-0.003924704241467477,-0.0054743263678592715,-0.004729956141704485,-0.004447015191020656,-0.0018529747881645968,-0.0050514034659234755,-0.00346627773148798,-0.00267534426594068,-0.003679219652873826,-0.0043089310994520735,-0.009197778085922592,-0.0008866889457826987
2021-06-08,-0.0004475607181062458,-0.00045633988009285975,-0.00025665786311316295,-0.0005759344013886059,-8.414616660401553e-05,-0.00402173970280595,-0.00042567088836982986,-0.0016696916477452937,-0.0006181105953016676,-0.0022390954036239927,0.004235621732179284,-0.0008281848741189535
2021-06-09,-0.0029091078617890266,-0.007690980786891898,-0.001363384691926385,-0.00230807229651972,-0.0037401891182259344,0.0033999654711103213,-0.00343220754602748,-0.002066114076678025,-0.00259016598202298,-0.003202977474245805,-0.0056688482839639676,-0.008150981435943616
2021-06-10,-0.0005014245266445916,-0.0048382267746304155,0.0032087369012778217,0.002851566319826109,-0.004169891986511853,0.010134004396407327,0.0028503740997909578,0.003135039103627397,0.003862636181951807,0.00048664786661212217,-0.010439965924322059,-0.0012614804423284331
2021-06-11,0.0007262603070100015,0.0010605587384349138,-0.0006785324904796822,0.00020168585458521014,0.005698262385729569,-0.0004829125675556156,0.00032849465962852924,0.0006770766037781812,0.000609322766525765,0.001575696436360241,-0.010517519560679589,-0.0010027429091148399
2021-06-14,-0.002118710348511781,-0.0045388988180073975,-0.003017292305648161,-0.0028760045799285892,0.0013104957868468323,-0.002840057569197474,-0.0030483239479714057,-0.0035129446603894823,-0.0026641340235757397,-0.0019319879050075925,-0.005028235082066734,-0.002704539302292308
2021-06-15,0.0006903187962580223,-0.0010945633911229047,0.0006398998217596782,-0.0011849955568525956,-0.00380163358887109,-0.00292826084918274,-0.0013069847030542435,-0.0016630834906284306,-0.0006689214105833799,-0.005163271870288422,0.010680844874501938,-0.001153833275909788
2021-06-16,-0.007891753059338919,-0.007332630834935515,-0.007123822254332342,-0.007801260799961741,-0.007185597354911644,-0.007384382406572909,-0.007977707735382394,-0.008288658637800914,-0.008367654060419706,-0.006555727259440536,-0.008064350142586885,-0.0070367074442867494
2021-06-17,-0.008711431477212742,-0.010732946160087352,-0.007840831560308688,-0.006523566807013454,-0.002645638808594143,0.0005354918741058423,-0.006281289867702263,-0.005354665647868954,-0.006299909518887145,-0.005469225660523325,-0.023598246707428827,-0.007868970164863875
2021-06-18,-0.017980883347969746,-0.01605395008470989,-0.01795409788715266,-0.019028595085595533,-0.015525898719553566,-0.01476347767645281,-0.018246380992436945,-0.01691418364254027,-0.01776762332531774,-0.01519259264727846,-0.015175058692531773,-0.012516741027745804
2021-06-21,0.017975897647382222,0.02070582640715779,0.017955207448652567,0.018190852496227983,0.019353222694915132,0.011709477502523269,0.01824123225304801,0.016716771621247982,0.01785640644275362,0.015426018873197613,0.024435489523522813,0.019258280972146213
2021-06-22,0.0019122657328672656,0.0032066762212046296,0.0022446852760023483,0.0022459141996713427,0.004574685490641661,0.002523520177271088,0.001816278507221795,0.002541353468484968,0.0027884292525449843,0.0046672101760134605,0.006405964927229446,0.003987425514954346
2021-06-23,-0.0018761309981429552,-0.0006083008247086408,-0.002422134246742581,-0.003374539328525105,-0.0004574466478003414,-0.0060006514714737716,-0.0021350362474686067,-0.0030196977441777017,-0.0026411816170532577,-0.0005733219303167836,0.0012094976902674581,-0.001778423495351733
2021-06-24,0.00792155714394893,0.0105959758917491,0.007542530256640309,0.007994521566104884,0.009082219624350518,0.004706270843780835,0.007755598530580831,0.007936092772502665,0.007486921644691378,0.007597436867620821,0.01289163801273463,0.011145059038248029
2021-06-25,0.004800911296308252,0.008930933916872164,0.004771832064732538,0.006352568562616494,0.0012542878763144305,0.013477751021057085,0.007688554227197489,0.00536464164271476,0.005965322956161393,0.007597436867620821,-0.003595389507846658,0.024569414034849135
2021-06-28,-0.004057713276495349,-0.006065560686267957,-0.004703258778265981,-0.0058754575215286785,-0.002741927786715448,3.1538568277200696e-05,-0.004631929545272864,-0.0030704572194799155,-0.003951911968824063,0.007597436867620821,-0.00783491014197013,-0.008651147990379582
2021-06-29,-0.0021313390511199155,0.00016476226604855704,-0.0007422876563342866,-0.0004045506250481487,0.0027010254463997185,-0.0004025835839486237,-0.0015418127623143337,-0.0010541477949564196,-0.0013972248205439794,0.007597436867620821,-0.0028485075295480167,0.0009567798386627135
2021-06-30,0.005882684682842854,0.00897500546517449,0.005544863060959419,0.005378908188559952,0.009124612122209495,0.006658973317150929,0.006211250923901096,0.005539768566475573,0.006289686300869202,0.007597436867620821,0.006841058003016931,0.005173253334005867

